TOI-1235 b: a keystone super-Earth for testing radius valley emergence models around early M dwarfs

Small planets on close-in orbits tend to exhibit envelope mass fractions of either effectively zero or up to a few percent depending on their size and orbital period. Models of thermally-driven atmospheric mass loss and of terrestrial planet formation in a gas-poor environment make distinct predictions regarding the location of this rocky/non-rocky transition in period-radius space. Here we present the confirmation of TOI-1235 b ($P=3.44$ days, $r_p=1.738^{+0.087}_{-0.076}$ R$_{\oplus}$), a planet whose size and period are intermediate between the competing model predictions thus making the system an important test case for emergence models of the rocky/non-rocky transition around early M dwarfs ($R_s=0.630\pm 0.015$ R$_{\odot}$, $M_s=0.640\pm 0.016$ M$_{\odot}$). We confirm the TESS planet discovery using reconnaissance spectroscopy, ground-based photometry, high-resolution imaging, and a set of 38 precise radial-velocities from HARPS-N and HIRES. We measure a planet mass of $6.91^{+0.75}_{-0.85}$ M$_{\oplus}$, which implies an iron core mass fraction of $20^{+15}_{-12}$% in the absence of a gaseous envelope. The bulk composition of TOI-1235 b is therefore consistent with being Earth-like and we constrain a H/He envelope mass fraction to be $<0.5$% at 90% confidence. Our results are consistent with model predictions from thermally-driven atmospheric mass loss but not with gas-poor formation, suggesting that the former class of processes remain efficient at sculpting close-in planets around early M dwarfs. Our RV analysis also reveals a strong periodicity close to the first harmonic of the photometrically-determined stellar rotation period that we treat as stellar activity, despite other lines of evidence favoring a planetary origin ($P=21.8^{+0.9}_{-0.8}$ days, $m_p\sin{i}=13.0^{+3.8}_{-5.3}$ M$_{\oplus}$) that cannot be firmly ruled out by our data.

==> rvtable.csv <==
# Time [BJD-2,457,000], RV [m/s], sigRV [m/s], Instrument
1828.099330 & 6.939 & 1.388 & HIRES
1833.058033 & 2.368 & 1.422 & HIRES
1834.028011 & 6.999 & 1.740 & HIRES
1841.763255 & 0.000 & 1.742 & HARPS-N
1845.719708 & -4.319 & 1.548 & HARPS-N
1847.634327 & 8.260 & 1.242 & HARPS-N
1850.760497 & 5.216 & 2.155 & HARPS-N
1853.060059 & 1.783 & 1.897 & HIRES
1853.680264 & 4.441 & 1.188 & HARPS-N
1854.675224 & 9.700 & 1.384 & HARPS-N
1858.609472 & 4.020 & 1.588 & HARPS-N
1859.730099 & -6.554 & 1.204 & HARPS-N
1860.560236 & -5.581 & 0.814 & HARPS-N
1861.523706 & 1.775 & 0.924 & HARPS-N
1869.938740 & -3.225 & 1.606 & HIRES
1870.939354 & 0.466 & 1.585 & HIRES
1885.641094 & 1.389 & 0.817 & HARPS-N
1886.701574 & -0.156 & 1.194 & HARPS-N
1887.687969 & -4.249 & 0.893 & HARPS-N
1888.548069 & -0.148 & 1.570 & HARPS-N
1889.582794 & 3.517 & 1.305 & HARPS-N
1890.653258 & -0.119 & 0.975 & HARPS-N
1905.851683 & -7.358 & 1.281 & HIRES
1906.724763 & 1.803 & 1.470 & HARPS-N
1906.831879 & -0.616 & 1.456 & HIRES
1907.895463 & -5.414 & 1.331 & HIRES
1908.705106 & -7.813 & 1.885 & HARPS-N
1909.468492 & -0.189 & 0.997 & HARPS-N
1910.616838 & -0.200 & 1.196 & HARPS-N
1911.651450 & -2.023 & 1.435 & HARPS-N
1912.610601 & -1.837 & 1.112 & HARPS-N
1913.629540 & 5.199 & 1.722 & HARPS-N
1914.498173 & 4.404 & 1.216 & HARPS-N
1915.490538 & -0.571 & 1.125 & HARPS-N
1917.983521 & 0.000 & 1.323 & HIRES
1918.977434 & -2.385 & 1.627 & HIRES
1920.496378 & 9.286 & 1.455 & HARPS-N
1921.492142 & 0.728 & 1.049 & HARPS-N

